Optical Studies of Thirteen Hard X-ray Selected Cataclysmic Binaries from the Swift-BAT Survey

From a set of thirteen cataclysmic binaries that were discovered in the Swift Burst Alert Telescope (BAT) survey, we conducted time-resolved optical spectroscopy and/or time-series photometry of eleven, with the goal of measuring their orbital periods and searching for spin periods. Seven of the objects in this study are new optical identifications. Orbital periods are found for seven targets, ranging from 81 minutes to 20.4 hours. PBC J0706.7+0327 is an AM Herculis star (polar) based on its emission-line variations and large amplitude photometric modulation on the same period. Swift J2341.0+7645 may be a polar, although the evidence here is less secure. Coherent pulsations are detected from two objects, Swift J0503.7-2819 (975 s) and Swift J0614.0+1709 (1412 s and 1530 s, spin and beat periods, respectively), indicating that they are probable intermediate polars (DQ Herculis stars). For two other stars, longer spin periods are tentatively suggested. We also present the discovery of a 2.00 hour X-ray modulation from RX J2015.6+3711, possibly a contributor to Swift J2015.9+3715, and likely a polar.

==> table2.txt <==
PBC J0325.6-0820        56680.6241    32     3  +00:09   600  H
PBC J0325.6-0820        56680.6314    69     3  +00:19   600  H
PBC J0325.6-0820        56680.6393    89     3  +00:31   600  H
PBC J0325.6-0820        56680.6466    80     4  +00:41   600  H
PBC J0325.6-0820        56680.6540    67     4  +00:52   600  H
PBC J0325.6-0820        56680.6845  -106     4  +01:36   600  H
PBC J0325.6-0820        56680.6918   -56     5  +01:46   600  H
PBC J0325.6-0820        56680.6996     3     5  +01:58   600  H
PBC J0325.6-0820        56680.7460    36     6  +03:05   600  H
PBC J0325.6-0820        56680.7533   -62     4  +03:15   600  H
PBC J0325.6-0820        56680.7606  -119     4  +03:26   600  H
PBC J0325.6-0820        56680.7679  -124     3  +03:36   600  H
PBC J0325.6-0820        56680.7753  -107     4  +03:47   600  H
PBC J0325.6-0820        56680.7826   -37     5  +03:58   600  H
PBC J0325.6-0820        56680.7899    12     6  +04:08   600  H
PBC J0325.6-0820        56680.7972    28     6  +04:19   600  H
PBC J0325.6-0820        56680.8048    99     7  +04:30   600  H
PBC J0325.6-0820        56681.6714    71     8  +01:21   600  H
PBC J0325.6-0820        56681.6787    82     8  +01:32   600  H
PBC J0325.6-0820        56681.6860   121    10  +01:42   600  H
PBC J0325.6-0820        56681.6934    69    14  +01:53   600  H
PBC J0325.6-0820        56681.7113   -75     9  +02:19   600  H
PBC J0325.6-0820        56685.5927    63     7  -00:16   600  H
PBC J0325.6-0820        56685.6000   155     8  -00:06   600  H
PBC J0325.6-0820        56685.6073   190     7  +00:05   600  H
PBC J0325.6-0820        56685.6149   185     6  +00:16   600  H
PBC J0325.6-0820        56944.0113  -187    14  +02:39   720  H
PBC J0325.6-0820        56944.0200  -108    12  +02:51   720  H
PBC J0325.6-0820        56944.7402   178    11  -03:48   600  H
PBC J0325.6-0820        56944.7475   191    12  -03:37   600  H
PBC J0325.6-0820        56944.7548   158    11  -03:27   600  H
PBC J0325.6-0820        56944.7621    75     9  -03:16   600  H
PBC J0325.6-0820        56945.0137   183    10  +02:47   600  H
PBC J0325.6-0820        56945.0211   101     9  +02:58   600  H
PBC J0325.6-0820        56945.8235  -104     5  -01:44   600  H
PBC J0325.6-0820        56945.8308  -146     7  -01:33   600  H
PBC J0325.6-0820        56945.8382  -170     8  -01:23   600  H
Swift J0503.7-2819      56680.6629   -56    20  -00:34   480  H
Swift J0503.7-2819      56680.6689  -145    43  -00:25   480  H
Swift J0503.7-2819      56680.6748   -56    33  -00:17   480  H
Swift J0503.7-2819      56683.6015   -64    35  -01:51   600  H
Swift J0503.7-2819      56683.6948   259    48  +00:23   600  H
Swift J0503.7-2819      56683.7021   235    19  +00:34   600  H
Swift J0503.7-2819      56683.7094   101    18  +00:44   600  H
Swift J0503.7-2819      56683.7168     6    16  +00:55   600  H
Swift J0503.7-2819      56683.7241  -146    17  +01:06   600  H
Swift J0503.7-2819      56683.7314  -109    16  +01:16   600  H
Swift J0503.7-2819      56683.7388    77    18  +01:27   600  H
Swift J0503.7-2819      56683.7461   170    18  +01:37   600  H
Swift J0503.7-2819      56683.7534   236    21  +01:48   600  H
Swift J0503.7-2819      56683.7602   198    24  +01:59   480  H
Swift J0503.7-2819      56683.7662    26    18  +02:07   480  H
Swift J0503.7-2819      56683.7721  -124    23  +02:16   480  H
Swift J0503.7-2819      56683.7780  -147    21  +02:25   480  H
Swift J0503.7-2819      56683.7840  -191    25  +02:33   480  H
Swift J0503.7-2819      56683.7899  -109    45  +02:42   480  H
Swift J0503.7-2819      56683.8018    51    62  +02:59   480  H
Swift J0503.7-2819      56683.8078    80    37  +03:08   480  H
Swift J0503.7-2819      56684.6066   259    30  -01:40   600  H
Swift J0503.7-2819      56684.6140   162    21  -01:29   600  H
Swift J0503.7-2819      56684.6213    -1    19  -01:19   600  H
PBC J0706.7+0327        56679.9338   341    25  +03:46   480  H
PBC J0706.7+0327        56679.9398   166    20  +03:55   480  H
PBC J0706.7+0327        56679.9457    50    10  +04:03   480  H
PBC J0706.7+0327        56680.9323   224     6  +03:47   600  H
PBC J0706.7+0327        56680.9396     5     6  +03:57   600  H
PBC J0706.7+0327        56680.9469  -172     7  +04:08   600  H
PBC J0706.7+0327        56680.9543  -246     7  +04:19   600  H
PBC J0706.7+0327        56680.9616  -297     7  +04:29   600  H
PBC J0706.7+0327        56680.9690  -222    11  +04:40   600  H
PBC J0706.7+0327        56680.9767  -105    14  +04:51   600  H
PBC J0706.7+0327        56681.7327  -223     8  -00:56   480  H
PBC J0706.7+0327        56681.7387  -348     9  -00:48   480  H
PBC J0706.7+0327        56681.7446  -289     8  -00:39   480  H
PBC J0706.7+0327        56681.7505  -219     9  -00:31   480  H
PBC J0706.7+0327        56681.7564  -125    11  -00:22   480  H
PBC J0706.7+0327        56681.7624    43    10  -00:14   480  H
PBC J0706.7+0327        56681.7683   171    79  -00:05   480  H
PBC J0706.7+0327        56681.8619    52    16  +02:10   480  H
PBC J0706.7+0327        56681.8680   -41    20  +02:19   480  H
PBC J0706.7+0327        56681.8739  -196    19  +02:27   480  H
PBC J0706.7+0327        56681.8798  -251    18  +02:36   480  H
PBC J0706.7+0327        56685.6316  -225     5  -03:07   480  H
PBC J0706.7+0327        56685.6375  -334     5  -02:58   480  H
PBC J0706.7+0327        56685.6435  -336     4  -02:49   480  H
PBC J0706.7+0327        56685.6494  -241     4  -02:41   480  H
PBC J0706.7+0327        56685.6555   -86     5  -02:32   480  H
PBC J0706.7+0327        56685.6614   105     4  -02:23   480  H
Swift J0939.7-3224      57106.7187     4     7  +00:03  1000  M
Swift J0939.7-3224      57106.7306     6     8  +00:21  1000  M
Swift J0939.7-3224      57106.7425    26     8  +00:38  1000  M
Swift J0939.7-3224      57106.7545    53     8  +00:55  1000  M
Swift J0939.7-3224      57106.7664    18    10  +01:12  1000  M
Swift J0939.7-3224      57106.7783    21     9  +01:30  1000  M
Swift J0939.7-3224      57106.7903    69    12  +01:47  1000  M
Swift J0939.7-3224      57106.8022    70    11  +02:04  1000  M
Swift J0939.7-3224      57106.8142   128    12  +02:21  1000  M
Swift J0939.7-3224      57106.8261   130    14  +02:38  1000  M
Swift J0939.7-3224      57107.6484   107    12  -01:34  1000  M
Swift J0939.7-3224      57107.6604   135    15  -01:17  1000  M
Swift J0939.7-3224      57107.6723    30    13  -01:00  1000  M
Swift J0939.7-3224      57107.7663   -19     7  +01:16  1000  M
Swift J0939.7-3224      57107.7783   -27     9  +01:33  1000  M
Swift J0939.7-3224      57107.7902   -25    10  +01:51  1000  M
Swift J0939.7-3224      57107.8022   -32     9  +02:08  1000  M
Swift J0939.7-3224      57107.8141   -18    13  +02:25  1000  M
Swift J0939.7-3224      57109.6251    88    11  -02:00  1000  M
Swift J0939.7-3224      57109.6370    97    11  -01:42  1000  M
Swift J0939.7-3224      57109.6490   111     9  -01:25  1000  M
Swift J0939.7-3224      57109.6609   123     9  -01:08  1000  M
Swift J0939.7-3224      57109.6728   110     9  -00:51  1000  M
Swift J0939.7-3224      57109.6858   142    12  -00:32  1000  M
Swift J0939.7-3224      57109.6977   155     9  -00:15  1000  M
Swift J0939.7-3224      57109.7097   174     8  +00:03  1000  M
Swift J0939.7-3224      57109.7217   162     9  +00:20  1000  M
Swift J0939.7-3224      57109.7336   137     8  +00:37  1000  M
Swift J0939.7-3224      57109.7456   153     9  +00:54  1000  M
Swift J0939.7-3224      57109.7575   126     9  +01:12  1000  M
Swift J0939.7-3224      57109.7694   122    10  +01:29  1000  M
Swift J0939.7-3224      57109.7837   105    11  +01:50  1000  M
Swift J0939.7-3224      57109.7957    92     9  +02:07  1000  M
Swift J0939.7-3224      57109.8076    71    10  +02:24  1000  M
Swift J0939.7-3224      57109.8195    50    13  +02:41  1000  M
Swift J0939.7-3224      57110.6293   -53    18  -01:51  1200  M
Swift J0939.7-3224      57110.6436    30    18  -01:31  1200  M
Swift J0939.7-3224      57110.6578    76    22  -01:10  1200  M
Swift J0939.7-3224      57110.7902   132    12  +02:01  1200  M
Swift J0939.7-3224      57110.8045   134    14  +02:22  1200  M
4PBC J1740.7+0603       57193.8759   -23     4  +01:31   900  H
4PBC J1740.7+0603       57194.7046   -46     6  -02:28   450  H
4PBC J1740.7+0603       57194.7102   -67     5  -02:20   450  H
4PBC J1740.7+0603       57194.7159     1     6  -02:12   450  H
4PBC J1740.7+0603       57194.7215    -8     5  -02:04   450  H
4PBC J1740.7+0603       57194.7271   -87     5  -01:56   450  H
4PBC J1740.7+0603       57194.7327   -99     5  -01:48   450  H
4PBC J1740.7+0603       57194.7383   -72     6  -01:39   450  H
4PBC J1740.7+0603       57194.7439   -76     6  -01:31   450  H
4PBC J1740.7+0603       57194.7496   -91     6  -01:23   450  H
4PBC J1740.7+0603       57194.7552   -51     6  -01:15   450  H
4PBC J1740.7+0603       57194.7608   -79     7  -01:07   450  H
4PBC J1740.7+0603       57194.7664   -25     7  -00:59   450  H
4PBC J1740.7+0603       57194.7720    58     7  -00:51   450  H
4PBC J1740.7+0603       57194.7776    16     6  -00:43   450  H
4PBC J1740.7+0603       57194.7833    -1     7  -00:35   450  H
4PBC J1740.7+0603       57194.7889    37     7  -00:26   450  H
4PBC J1740.7+0603       57194.7945   -11     7  -00:18   450  H
4PBC J1740.7+0603       57194.8001   -41     7  -00:10   450  H
4PBC J1740.7+0603       57194.8057    20     9  -00:02   450  H
4PBC J1740.7+0603       57194.8113   -41     6  +00:06   450  H
4PBC J1740.7+0603       57194.8170   -45     6  +00:14   450  H
4PBC J1740.7+0603       57194.8226   -54     6  +00:22   450  H
4PBC J1740.7+0603       57194.8282   -27     6  +00:30   450  H
4PBC J1740.7+0603       57194.8338    11     7  +00:38   450  H
4PBC J1740.7+0603       57194.8394   -40     6  +00:47   450  H
4PBC J1740.7+0603       57194.8450    -0     6  +00:55   450  H
4PBC J1740.7+0603       57194.8507    -0     9  +01:03   450  H
4PBC J1740.7+0603       57194.8563    19     7  +01:11   450  H
4PBC J1740.7+0603       57194.8619    -9     8  +01:19   450  H
4PBC J1740.7+0603       57194.8675   -63     7  +01:27   450  H
4PBC J1740.7+0603       57194.8731   -89     8  +01:35   450  H
4PBC J1740.7+0603       57194.8787   -33     9  +01:43   450  H
4PBC J1740.7+0603       57194.8844   -81    12  +01:51   450  H
4PBC J1740.7+0603       57194.8900   -83    10  +02:00   450  H
4PBC J1740.7+0603       57194.8956   -37    10  +02:08   450  H
4PBC J1740.7+0603       57194.9012   -30    11  +02:16   450  H
4PBC J1740.7+0603       57194.9068    13    11  +02:24   450  H
4PBC J1740.7+0603       57194.9124     2     7  +02:32   450  H
4PBC J1740.7+0603       57194.9180    -8     7  +02:40   450  H
4PBC J1740.7+0603       57194.9237   -11     7  +02:48   450  H
4PBC J1740.7+0603       57194.9293    -4     7  +02:56   450  H
4PBC J1740.7+0603       57194.9349   -42     8  +03:04   450  H
4PBC J1740.7+0603       57194.9405   -52     8  +03:13   450  H
4PBC J1740.7+0603       57194.9461   -66     7  +03:21   450  H
4PBC J1740.7+0603       57194.9518  -110     7  +03:29   450  H
4PBC J1740.7+0603       57195.6902   -28     8  -02:45   450  H
4PBC J1740.7+0603       57195.6958   -11     7  -02:37   450  H
4PBC J1740.7+0603       57195.7014    13     6  -02:29   450  H
4PBC J1740.7+0603       57195.7070    -7     6  -02:21   450  H
4PBC J1740.7+0603       57195.7126   -21     6  -02:13   450  H
4PBC J1740.7+0603       57195.7183   -52     7  -02:04   450  H
4PBC J1740.7+0603       57195.7239   -46     6  -01:56   450  H
4PBC J1740.7+0603       57195.7295   -54     6  -01:48   450  H
4PBC J1740.7+0603       57195.7351   -39     6  -01:40   450  H
4PBC J1740.7+0603       57195.7407   -23     6  -01:32   450  H
4PBC J1740.7+0603       57195.7464   -44     5  -01:24   450  H
4PBC J1740.7+0603       57195.7520    28     6  -01:16   450  H
4PBC J1740.7+0603       57195.7576   -11     6  -01:08   450  H
4PBC J1740.7+0603       57195.7632   -10     5  -01:00   450  H
4PBC J1740.7+0603       57195.7688     8     5  -00:51   450  H
4PBC J1740.7+0603       57195.7744   -20     4  -00:43   450  H
4PBC J1740.7+0603       57195.7801   -56     5  -00:35   450  H
4PBC J1740.7+0603       57195.7857   -35     5  -00:27   450  H
4PBC J1740.7+0603       57195.7913   -21     6  -00:19   450  H
4PBC J1740.7+0603       57195.7969   -11     6  -00:11   450  H
4PBC J1740.7+0603       57195.8025   -26     6  -00:03   450  H
4PBC J1740.7+0603       57195.8081   -59     6  +00:05   450  H
4PBC J1740.7+0603       57195.8138   -12     6  +00:13   450  H
4PBC J1740.7+0603       57195.8194   -12     6  +00:22   450  H
4PBC J1740.7+0603       57195.8250   -56     6  +00:30   450  H
4PBC J1740.7+0603       57195.8306    80     6  +00:38   450  H
4PBC J1740.7+0603       57195.8362    15     6  +00:46   450  H
4PBC J1740.7+0603       57195.8418   -23     5  +00:54   450  H
4PBC J1740.7+0603       57195.8474   -59     5  +01:02   450  H
4PBC J1740.7+0603       57195.8531   -82     5  +01:10   450  H
4PBC J1740.7+0603       57195.8587   -11     6  +01:18   450  H
4PBC J1740.7+0603       57195.8643   -62     7  +01:26   450  H
4PBC J1740.7+0603       57195.8699   -76     6  +01:35   450  H
4PBC J1740.7+0603       57195.8755   -37     6  +01:43   450  H
4PBC J1740.7+0603       57195.8811   -41     9  +01:51   450  H
4PBC J1740.7+0603       57195.8867    -1    10  +01:59   450  H
4PBC J1740.7+0603       57195.8924    28    13  +02:07   450  H
4PBC J1740.7+0603       57195.8980  -109    11  +02:15   450  H
4PBC J1740.7+0603       57195.9036   -25    11  +02:23   450  H
4PBC J1740.7+0603       57195.9092   -57    12  +02:31   450  H
4PBC J1740.7+0603       57195.9148   -59    10  +02:39   450  H
4PBC J1740.7+0603       57195.9204   -82    12  +02:47   450  H
4PBC J1740.7+0603       57195.9261  -125    18  +02:56   450  H
4PBC J1740.7+0603       57195.9317  -112    16  +03:04   450  H
4PBC J1740.7+0603       57195.9373   -41    12  +03:12   450  H
4PBC J1740.7+0603       57195.9429   -71    12  +03:20   450  H
4PBC J1740.7+0603       57195.9485   -97    11  +03:28   450  H
4PBC J1740.7+0603       57195.9541   -50    10  +03:36   450  H
4PBC J1740.7+0603       57195.9598   -56     9  +03:44   450  H
4PBC J1740.7+0603       57195.9654   -77    10  +03:52   450  H
4PBC J1740.7+0603       57198.7255   -37     7  -01:42   480  H
4PBC J1740.7+0603       57198.7314   -93     6  -01:34   480  H
4PBC J1740.7+0603       57198.7373   -85     6  -01:25   480  H
4PBC J1740.7+0603       57198.7432   -61     8  -01:17   480  H
4PBC J1740.7+0603       57198.7492   -57    11  -01:08   480  H
4PBC J1740.7+0603       57198.7551   -42    15  -01:00   480  H
4PBC J1740.7+0603       57198.7610   -69    14  -00:51   480  H
4PBC J1740.7+0603       57198.8359     6    10  +00:57   480  H
4PBC J1740.7+0603       57198.8418    14     9  +01:06   480  H
4PBC J1740.7+0603       57198.8477    38    10  +01:14   480  H
4PBC J1740.7+0603       57198.8537    10    24  +01:23   480  H
4PBC J1740.7+0603       57198.8596    29    20  +01:31   480  H
4PBC J1740.7+0603       57198.8655   -71    13  +01:40   480  H
4PBC J1740.7+0603       57198.8715   -71    11  +01:48   480  H
4PBC J1740.7+0603       57198.8774   -99    11  +01:57   480  H
4PBC J1740.7+0603       57198.8833   -44    10  +02:06   480  H
4PBC J1740.7+0603       57198.8893   -54    17  +02:14   480  H
Swift J2124.6+0500      56546.7724    64     6  +00:53   240  H
Swift J2124.6+0500      56546.7753    64     6  +00:58   240  H
Swift J2124.6+0500      56546.7783    50     6  +01:02   240  H
Swift J2124.6+0500      56546.7812    71     5  +01:06   240  H
Swift J2124.6+0500      56546.7842    58     4  +01:10   240  H
Swift J2124.6+0500      56546.7871    61     4  +01:15   240  H
Swift J2124.6+0500      56546.7900    51     5  +01:19   240  H
Swift J2124.6+0500      56546.7929    44     5  +01:23   240  H
Swift J2124.6+0500      56546.8578    44     7  +02:57   240  H
Swift J2124.6+0500      56546.8607    33     6  +03:01   240  H
Swift J2124.6+0500      56546.8636    32     6  +03:05   240  H
Swift J2124.6+0500      56546.8665    16     6  +03:09   240  H
Swift J2124.6+0500      56546.8694    10     5  +03:14   240  H
Swift J2124.6+0500      56546.8724    -2     6  +03:18   240  H
Swift J2124.6+0500      56546.8753   -10     5  +03:22   240  H
Swift J2124.6+0500      56546.8782   -16     5  +03:26   240  H
Swift J2124.6+0500      56546.8815   -36     5  +03:31   240  H
Swift J2124.6+0500      56546.8844   -34     5  +03:35   240  H
Swift J2124.6+0500      56546.8873   -31     5  +03:39   240  H
Swift J2124.6+0500      56546.8902    -6     6  +03:44   240  H
Swift J2124.6+0500      56546.8932     3     6  +03:48   240  H
Swift J2124.6+0500      56546.8961    11     8  +03:52   240  H
Swift J2124.6+0500      56546.8990     2     8  +03:56   240  H
Swift J2124.6+0500      56546.9019   -16     9  +04:00   240  H
Swift J2124.6+0500      56546.9048    -6    10  +04:05   240  H
Swift J2124.6+0500      56546.9078   -12    10  +04:09   240  H
Swift J2124.6+0500      56546.9107   -25    11  +04:13   240  H
Swift J2124.6+0500      56546.9137   -22    10  +04:17   240  H
Swift J2124.6+0500      56546.9166    -7    10  +04:22   240  H
Swift J2124.6+0500      56546.9195   -21    10  +04:26   240  H
Swift J2124.6+0500      56546.9224   -25     9  +04:30   240  H
Swift J2124.6+0500      56546.9257   -49    10  +04:35   240  H
Swift J2124.6+0500      56547.8672  -214     5  +03:12   480  H
Swift J2124.6+0500      56547.8729  -165     6  +03:21   480  H
Swift J2124.6+0500      56547.8786  -164     5  +03:29   480  H
Swift J2124.6+0500      56547.8843  -169     5  +03:37   480  H
Swift J2124.6+0500      56547.8901  -149    13  +03:45   480  H
Swift J2124.6+0500      56547.8958  -161     5  +03:54   480  H
Swift J2124.6+0500      56547.9045  -127     7  +04:06   480  H
Swift J2124.6+0500      56547.9103  -139    10  +04:14   480  H
Swift J2124.6+0500      56548.6640  -110     5  -01:35   240  H
Swift J2124.6+0500      56548.6669  -127     5  -01:31   240  H
Swift J2124.6+0500      56548.6698  -131     6  -01:27   240  H
Swift J2124.6+0500      56548.6727  -142    12  -01:23   240  H
Swift J2124.6+0500      56548.6757  -160    13  -01:18   240  H
Swift J2124.6+0500      56548.6786  -149     8  -01:14   240  H
Swift J2124.6+0500      56548.6831  -158    11  -01:10   480  H
Swift J2124.6+0500      56548.6888  -159     9  -01:01   480  H
Swift J2124.6+0500      56548.6945  -162     5  -00:53   480  H
Swift J2124.6+0500      56548.7002  -159     5  -00:45   480  H
Swift J2124.6+0500      56548.8712  -131     7  +03:24   240  H
Swift J2124.6+0500      56548.8741  -115     7  +03:28   240  H
Swift J2124.6+0500      56548.8771  -116     6  +03:33   240  H
Swift J2124.6+0500      56548.8800  -121     6  +03:37   240  H
Swift J2124.6+0500      56548.8829  -134     6  +03:41   240  H
Swift J2124.6+0500      56548.8859  -151     5  +03:45   240  H
Swift J2124.6+0500      56548.8888  -161     5  +03:49   240  H
Swift J2124.6+0500      56548.8917  -157     6  +03:54   240  H
Swift J2124.6+0500      56550.8736    40     8  +03:35   240  H
Swift J2124.6+0500      56550.8765    80    11  +03:40   240  H
Swift J2124.6+0500      56550.8794    89    20  +03:44   240  H
Swift J2124.6+0500      56550.8823    86    11  +03:48   240  H
Swift J2124.6+0500      56550.8853    79     8  +03:52   240  H
Swift J2124.6+0500      56550.8882    82     8  +03:57   240  H
Swift J2124.6+0500      56550.8911    85     9  +04:01   240  H
Swift J2124.6+0500      56550.8940    69    10  +04:05   240  H
Swift J2124.6+0500      56550.8979    52     7  +04:11   240  H
Swift J2124.6+0500      56550.9008    40    11  +04:15   240  H
Swift J2124.6+0500      56550.9037     6    23  +04:19   240  H
Swift J2124.6+0500      56550.9067    18     9  +04:23   240  H
Swift J2124.6+0500      56551.6183    51     5  -02:29   240  H
Swift J2124.6+0500      56551.8389     3    10  +02:49   240  H
Swift J2124.6+0500      56551.8418    -1     9  +02:54   240  H
Swift J2124.6+0500      56551.8447     4    10  +02:58   240  H
Swift J2124.6+0500      56551.8476    -8    10  +03:02   240  H
Swift J2124.6+0500      56551.8505   -20     9  +03:06   240  H
Swift J2124.6+0500      56551.8535    -1     8  +03:10   240  H
Swift J2124.6+0500      56552.6201    60     6  -02:23   240  H
Swift J2124.6+0500      56552.6230    60     7  -02:18   240  H
Swift J2124.6+0500      56552.6259    61     7  -02:14   240  H
Swift J2124.6+0500      56552.6289    18    14  -02:10   240  H
Swift J2124.6+0500      56552.7662   -37    12  +01:08   240  H
Swift J2124.6+0500      56552.7691     6     7  +01:13   240  H
Swift J2124.6+0500      56552.7720    32     7  +01:17   240  H
Swift J2124.6+0500      56552.7750    60     7  +01:21   240  H
Swift J2124.6+0500      56552.7779    68     6  +01:25   240  H
Swift J2124.6+0500      56596.6429   -10     4  +01:06   480  M
Swift J2124.6+0500      56596.6488    -2     3  +01:15   480  M
Swift J2124.6+0500      56596.6547    15     3  +01:23   480  M
Swift J2124.6+0500      56596.6620    25     3  +01:34   480  M
Swift J2124.6+0500      56598.5676    74     3  -00:34   480  M
Swift J2124.6+0500      56598.5735    72     4  -00:26   480  M
Swift J2124.6+0500      56599.5703   -38     5  -00:27   600  M
Swift J2124.6+0500      56599.5776   -20     5  -00:17   600  M
Swift J2124.6+0500      56600.5883   -71     2  +00:03   600  M
Swift J2124.6+0500      56600.5956   -83     2  +00:13   600  M
Swift J2124.6+0500      56601.6900    -8     5  +02:34   600  M
Swift J2124.6+0500      56602.5647     5     3  -00:23   600  M
Swift J2124.6+0500      56602.5720     0     2  -00:12   600  M
Swift J2124.6+0500      56603.5949    99     1  +00:25   600  M
Swift J2124.6+0500      56603.6022   122     1  +00:35   600  M
Swift J2124.6+0500      56603.6778   119     2  +02:25   480  M
Swift J2124.6+0500      56603.6837   111     2  +02:34   480  M
Swift J2124.6+0500      56603.6896   112     2  +02:43   480  M
Swift J2124.6+0500      56603.6955   116     2  +02:51   480  M
Swift J2124.6+0500      56603.7502    79     3  +04:10   480  M
Swift J2124.6+0500      56603.7561    75     3  +04:18   480  M
Swift J2124.6+0500      56603.7620    74     4  +04:27   480  M
Swift J2124.6+0500      56604.5661    73     4  -00:13   600  M
Swift J2124.6+0500      56604.5734    86     4  -00:02   600  M
Swift J2124.6+0500      56604.7286   -70     2  +03:41   720  M
Swift J2124.6+0500      56604.7373  -101     2  +03:53   720  M
Swift J2124.6+0500      56604.7460   -91     2  +04:06   720  M
Swift J2124.6+0500      56604.7547   -67     3  +04:18   720  M
Swift J2124.6+0500      56604.7633   -64     3  +04:31   720  M
Swift J2124.6+0500      56828.9789   -89     4  +00:26   240  H
Swift J2124.6+0500      56828.9821  -113     5  +00:31   240  H
Swift J2124.6+0500      56829.9792  -214     5  +00:31   180  H
Swift J2124.6+0500      56829.9816  -227     5  +00:34   180  H
Swift J2124.6+0500      56831.9806   115     5  +00:41   180  H
Swift J2124.6+0500      56831.9831   114     4  +00:44   180  H
Swift J2124.6+0500      56941.7000   -55     4  +01:09   240  H
Swift J2124.6+0500      56941.7032   -78     4  +01:13   240  H
Swift J2124.6+0500      56946.5768    33     3  -01:31   480  H
Swift J2124.6+0500      56946.5828     4     3  -01:22   480  H
Swift J2124.6+0500      56947.5900   -63     7  -01:06   240  H
Swift J2124.6+0500      56947.5932   -61     6  -01:01   240  H
Swift J2124.6+0500      57000.5498  -101     3  +01:24  1200  H
Swift J2124.6+0500      57001.5681   -42     2  +01:59   600  H
Swift J2124.6+0500      57001.5754   -34     2  +02:10   600  H
Swift J2124.6+0500      57002.5581   -41     3  +01:50   480  H
Swift J2124.6+0500      57007.5556   -84     4  +02:06   600  H
Swift J2124.6+0500      57202.9109   -96     2  -00:44   900  H
Swift J2124.6+0500      57202.9217   -99     2  -00:28   900  H
Swift J2124.6+0500      57202.9325  -130     2  -00:13   900  H
Swift J2124.6+0500      57202.9433  -118     2  +00:03   900  H
Swift J2341.0+7645      56546.9505    89    15  +02:58   600  H
Swift J2341.0+7645      56546.9576    75    15  +03:08   600  H
Swift J2341.0+7645      56547.7050    99    38  -02:53   600  H
Swift J2341.0+7645      56547.7155   135    30  -02:38   600  H
Swift J2341.0+7645      56547.7225   131    25  -02:28   600  H
Swift J2341.0+7645      56547.7296   113    17  -02:17   600  H
Swift J2341.0+7645      56547.7367    42    18  -02:07   600  H
Swift J2341.0+7645      56547.7438   -42    15  -01:57   600  H
Swift J2341.0+7645      56547.7509   -79    15  -01:47   600  H
Swift J2341.0+7645      56547.7580  -102    15  -01:36   600  H
Swift J2341.0+7645      56547.7651  -139    16  -01:26   600  H
Swift J2341.0+7645      56547.9430  -155    26  +02:50   720  H
Swift J2341.0+7645      56547.9515  -168    39  +03:02   720  H
Swift J2341.0+7645      56547.9600  -119    54  +03:14   720  H
Swift J2341.0+7645      56547.9770    88    28  +03:39   720  H
Swift J2341.0+7645      56548.7111  -148    29  -02:40   600  H
Swift J2341.0+7645      56548.7181  -180    28  -02:30   600  H
Swift J2341.0+7645      56548.7252  -168    32  -02:20   600  H
Swift J2341.0+7645      56548.7323  -163    33  -02:10   600  H
Swift J2341.0+7645      56548.7394   -61    37  -01:59   600  H
Swift J2341.0+7645      56548.7465   -60    36  -01:49   600  H
Swift J2341.0+7645      56548.7536    70    25  -01:39   600  H
Swift J2341.0+7645      56548.7607    48    31  -01:29   600  H
Swift J2341.0+7645      56548.7677   127    31  -01:18   600  H
Swift J2341.0+7645      56548.7748    77    38  -01:08   600  H
Swift J2341.0+7645      56548.7825   112    28  -00:57   600  H
Swift J2341.0+7645      56548.7896   103    26  -00:47   600  H
Swift J2341.0+7645      56548.7967    91    20  -00:37   600  H
Swift J2341.0+7645      56548.8038    63    17  -00:26   600  H
Swift J2341.0+7645      56548.8109    34    19  -00:16   600  H
Swift J2341.0+7645      56548.9427    80    30  +02:54   600  H
Swift J2341.0+7645      56548.9498   113    20  +03:04   600  H
Swift J2341.0+7645      56548.9569    65    19  +03:15   600  H
Swift J2341.0+7645      56548.9640    73    16  +03:25   600  H
Swift J2341.0+7645      56548.9711     3    16  +03:35   600  H
Swift J2341.0+7645      56550.9727    44    16  +03:45   600  H
Swift J2341.0+7645      56550.9798     7    16  +03:55   600  H
Swift J2341.0+7645      56550.9868   -49    18  +04:06   600  H

